MemDev-Bench: Does Memory Help Code Agents?Benchmarking Memory Systems over Real Repository Histories

Code agents increasingly work on evolving real repositories, and memory systems aim to help them reuse earlier experience. However, such experience is diverse and evolving, so it remains unclear how memory systems organize it and thereby affect code agents. Existing benchmarks cannot answer this reliably because they lack either temporally valid histories or control over prior-task relevance. In this paper, we present MemDev-Bench to evaluate how memory systems affect code agents over diverse repository histories. It pairs each task with relevance-annotated earlier tasks from the same repository to build histories with controlled relevance. We also build an automated pipeline that reliably makes these earlier tasks executable and verifiable, producing 4,869 historical tasks for 555 base tasks. Based on MemDev-Bench, our systematic evaluation of memory systems across diverse development scenarios yields three main findings. (1) Memory mainly improves fine-grained localization and editing, increasing functional correctness. (2) Memory also causes failures on otherwise solvable tasks even with related history, and unrelated history tends to increase such failures. These failures mainly stem from agents reusing memory without reassessing its applicability. (3) Compared with using memory systems, directly providing agents with raw historical trajectories substantially reduces their steps. Further analysis suggests that agents save these steps by reusing process information that compressed memories tend to omit. These results suggest that future memory systems should preserve process information and reassess memory applicability against current task context.

==> README.txt <==
MemDev-Bench - final MemoraX typesetting edition

Main file: main.tex

Build with pdfLaTeX and Biber using a recent full TeX Live installation:
  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

Manual build:
  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  biber main
  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  pdflatex -interaction=nonstopmode -halt-on-error main.tex

The generated main.bbl is included for source-submission systems that do not
run Biber. If the bibliography is unchanged, pdfLaTeX can use this file directly.
Keep the main filename as main.tex so that it finds main.bbl. If editing the
bibliography, rebuild it with Biber and the matching installed biblatex version.

Files:
  main.tex          Paper metadata and complete manuscript structure.
  authors.tex       Twelve authors in three centered rows of four.
  memoraxpaper.sty  MemoraX layout, typography, colors and title styling.
  references.bib    Complete original bibliography database.
  main.bbl          Generated bibliography for the complete manuscript.
  docs/             Main-text and appendix sections.
  figures/          Original scientific figure assets.
  assets/           MemoraX logo.
  promptbox.tex     Prompt and JSON box formatting.
  math_commands.tex Original mathematical notation.

Required template packages include XCharter, newtxmath, sourcesanspro,
biblatex, tcolorbox, beramono, wrapfig, and standard LaTeX packages.
Use pdfLaTeX. No shell escape, external downloads, or custom system fonts are
required when the standard packages are installed.

Author order and affiliations:
  Guorui Chen (1), Tao Liu (1), Zhenzhen Huang (1), Yidan Zhang (1)
  Liyu Jiang (1), Shuoyuan Wang (2), Hanchen Sun (1), Xu He (3)
  Dong Li (3), Yihan Hu (3), Jianye Hao (3), Lei Feng (1)

  1 Southeast University, Nanjing, China
  2 Southern University of Science and Technology, Shenzhen, China
  3 MemoraX AI, Shenzhen, China

This edition changes typesetting and the supplied author metadata only.
The title, Abstract, scientific text, results, formulas, references and appendix
are preserved. Table 1 and Figure 4 retain their right-side text wrapping.

